The LOFAR Tied-Array All-Sky Survey (LOTAAS): Characterization of 20 pulsar discoveries and their single-pulse behavior

We are using the LOw-Frequency ARray (LOFAR) to perform the LOFAR Tied-Array All-Sky (LOTAAS) survey for pulsars and fast transients. Here we present the astrometric and rotational parameters of 20 pulsars discovered as part of LOTAAS. These pulsars have regularly been observed with LOFAR at 149 MHz and the Lovell telescope at 1532 MHz, supplemented by some observations with the Lovell telescope at 334 MHz and the Nancay Radio Telescope at 1484 MHz. Timing models are calculated for the 20 pulsars, some of which are among the slowest-spinning pulsars known. PSR J1236-0159 rotates with a period P ~ 3.6 s, while 5 additional pulsars show P > 2 s. Also, the spin-down rates Pdot are, on average, low, with PSR J0815+4611 showing Pdot ~ 4E-18. Some of the pulse profiles, generically single-peaked, present complex shapes evolving with frequency. Multi-frequency flux measurements show that these pulsars have generically relatively steep spectra but exceptions are present, with values ranging between ~ -4 and -1. Among the pulsar sample, a large fraction shows large single-pulse variability, with 4 pulsars being undetectable more than 15% of the time and one tentatively classified as a Rotating Radio Transient. Two single-peaked pulsars show drifting sub-pulses.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
